Spatial-Temporal Bearing Fault Detection Using Graph Attention Networks and LSTM

Purpose: This paper aims to enhance bearing fault diagnosis in industrial machinery by introducing a novel method that combines Graph Attention Network (GAT) and Long Short-Term Memory (LSTM) networks. This approach captures both spatial and temporal dependencies within sensor data, improving the accuracy of bearing fault detection under various conditions. Methodology: The proposed method converts time series sensor data into graph representations. GAT captures spatial relationships between components, while LSTM models temporal patterns. The model is validated using the Case Western Reserve University (CWRU) Bearing Dataset, which includes data under different horsepower levels and both normal and faulty conditions. Its performance is compared with methods such as K-Nearest Neighbors (KNN), Local Outlier Factor (LOF), Isolation Forest (IForest) and GNN-based method for bearing fault detection (GNNBFD). Findings: The model achieved outstanding results, with precision, recall, and F1-scores reaching 100\% across various testing conditions. It not only identifies faults accurately but also generalizes effectively across different operational scenarios, outperforming traditional methods. Originality: This research presents a unique combination of GAT and LSTM for fault detection, overcoming the limitations of traditional time series methods by capturing complex spatial-temporal dependencies. Its superior performance demonstrates significant potential for predictive maintenance in industrial applications.

==> main.txt <==
Spatial-Temporal Bearing Fault Detection Using Graph
Attention Networks and LSTM

Abstract
Purpose: This paper aims to enhance bearing fault diagnosis in industrial machinery by introducing a novel method that combines Graph Attention Network (GAT) and Long Short-Term
Memory (LSTM) networks. This approach captures both spatial and temporal dependencies
within sensor data, improving the accuracy of bearing fault detection under various conditions.
Methodology: The proposed method converts time series sensor data into graph representations. GAT captures spatial relationships between components, while LSTM models temporal
patterns. The model is validated using the Case Western Reserve University (CWRU) Bearing Dataset, which includes data under different horsepower levels and both normal and faulty
conditions. Its performance is compared with methods such as K-Nearest Neighbors (KNN),
Local Outlier Factor (LOF), Isolation Forest (IForest) and GNN-based method for bearing fault
detection (GNNBFD).
Findings: The model achieved outstanding results, with precision, recall, and F1-scores reaching 100% across various testing conditions. It not only identifies faults accurately but also
generalizes effectively across different operational scenarios, outperforming traditional methods.
Originality: This research presents a unique combination of GAT and LSTM for fault detection, overcoming the limitations of traditional time series methods by capturing complex
spatial-temporal dependencies. Its superior performance demonstrates significant potential for
predictive maintenance in industrial applications.

Keywords: Bearing Fault Diagnosis, Graph Attention Network (GAT), Spatial-Temporal Modeling, Machinery sensor data, CWRU Bearing Dataset, Time series data

1

Introduction

Mechanical equipment is an essential part of modern industries because of advancements in science
and technology, making health monitoring technologies critical for ensuring system integrity. The
reliability and safety of industrial machinery depend heavily on rotating components, making condition monitoring and fault diagnosis necessary for maintaining operational efficiency and preventing
failures [1]. Rolling bearings are critical components in rotating machinery and are prone to failure
because of high-speed motion, heavy loads, and exposure to high temperatures. Such failures can
directly affect machine performance, leading to safety risks and costly maintenance. Industry data
shows that defects in rolling bearings account for 30-40% of failures in rotating machinery [2].
Bearing fault diagnosis has progressed through three stages: manual experience-based approaches,
signal processing-based methods, and AI-driven techniques. Traditional methods work well for
diagnosing simple systems with singular faults but struggle with complex systems involving multiple
faults or unpredictable failures [3]. As machinery grows more complex, traditional approaches are
becoming inadequate [4]. The availability of large amounts of operational data from sensors has

1

paved the way for AI techniques like deep learning, which have shown promise in extracting fault
patterns, improving diagnostic accuracy, and reducing costs [5]. However, deep learning models
often assume data independence, limiting their ability to capture interdependencies crucial for early
fault detection [6].
Traditional time series analysis methods cannot capture both local and global dependencies, particularly in non-linear, irregular, and multi-scale temporal data. They also overlook the spatial structure
present in different segments. This paper introduces a cutting-edge fault diagnosis approach combining Graph Attention Networks (GAT) [7] and Long Short-Term Memory (LSTM) networks [8]
to address these challenges.
The approach enhances fault detection by capturing both spatial relationships between components
and temporal dynamics in sensor data. A graph-based representation of time series data is constructed using entropy-based segmentation and Dynamic Time Warping (DTW) [9] to compute segment similarities. The GAT captures spatial dependencies, while LSTM models temporal patterns.
The attention-based neural network model improves the accuracy, reliability, and interpretability of
fault detection, focusing on detecting complex systems like bearing faults.
The objectives are:
• Develop a graph-based representation of time series data by segmenting with entropy and
computing segment similarities using DTW.
• Design an attention-based neural network model using GAT for spatial dependencies and
LSTM for temporal dynamics.
• Optimize segmentation and graph construction by determining the ideal window size for
entropy-based segmentation to minimize noise and computational complexity.

2

Literature Review

Extensive research has been conducted on intelligent bearing fault diagnosis, a key aspect of predictive maintenance and condition monitoring. Early machine learning methods, such as Principal
Component Analysis (PCA) [10], Support Vector Machines (SVM) [11], and K-Nearest Neighbor
(KNN) [12], achieved notable success in fault classification. These models significantly improved classification accuracy over traditional signal processing techniques by utilizing statistical and geometric
approaches [6]. However, classical algorithms struggle with high-dimensional data and often fail to
capture the underlying nonlinearities in noisy, complex environments, limiting their effectiveness in
varying operational conditions [13].
A significant limitation of traditional models lies in their difficulty in modeling intricate nonlinear
interactions between input features, such as time-domain and frequency-domain signals, and output labels (fault categories) [14]. Despite their initial success, shallow learning models frequently
underperform in environments with fluctuating operating settings or significant noise [15].
Deep learning, on the other hand, offers a breakthrough solution. As an advanced subset of machine
learning, deep learning can model complex nonlinearities through multiple layers of abstraction,
enabling it to handle high-dimensional data and uncover subtle patterns that traditional models often
overlook [16]. Techniques such as Convolutional Neural Networks (CNNs) [17] and Recurrent Neural
Networks (RNNs) [18] have demonstrated great efficacy in extracting features from raw vibration
data and capturing temporal dependencies, making them particularly well-suited for fault diagnosis
[19]. However, CNNs often require large labeled datasets for training, which can be a significant
limitation when data is scarce or expensive to acquire. Janssens et al. [20] were pioneers in applying

2

CNNs to bearing fault diagnosis by leveraging the spatial structure of data to capture covariance
in frequency decomposition from accelerometer signals. While this approach was innovative, it is
computationally expensive and prone to overfitting with small datasets. Guo et al. [21] refined this
by incorporating adaptive learning rates and momentum components to balance training speed and
accuracy, though even this enhancement struggles with noisy and imbalanced datasets, affecting
robustness. Xia et al. [22] further improved CNN training by integrating temporal and spatial
information from multi-sensor data, but their method still requires extensive pre-processing and
domain expertise to achieve high accuracy.
Zhang et al. [23] developed a method to process vibration signals of varying sequence lengths using
residual learning and 1D convolutional layers for precise feature extraction. While this approach
improved accuracy, the model’s complexity increased training time and computational costs, limiting its practicality for real-time applications. Meng et al. [24] advanced this by combining deep
convolutional networks with residual learning, which enhanced diagnostic accuracy even with limited
training data, though the model remains vulnerable to overfitting in imbalanced datasets. Zhang et
al. [25] employed a deep fully convolutional neural network (DFCNN) to transform vibration signals into images for improved input handling. However, converting time-series data into images can
result in information loss and increased model complexity. Choudhary et al. [26] explored thermal
imaging alongside CNNs for diagnosing fault conditions in rotating machinery, but incorporating
thermal data adds complexity, and accurate thermal imaging is expensive and sensitive to environmental conditions. Xu et al. [27] proposed the Online Transfer Convolutional Neural Network
(OTCNN), leveraging pre-trained CNNs and source domain features to adapt to real-time data,
enhancing the accuracy of rolling bearing fault diagnoses. Although effective, OTCNN is susceptible
to domain shift when the source and target domains differ significantly.
Shao et al. [28] employed maximum correlation entropy as a loss function in a deep autoencoder
(DAE), optimizing key parameters using the artificial fish swarm algorithm to better match signal characteristics. Despite these improvements, this model remains sensitive to hyperparameter
selection and may not generalize well across different fault types. Mao et al. [29] introduced a
novel loss function incorporating a discriminant regularizer and symmetric relation matrix to capture structural discriminant information for fault types. However, the increased complexity of the
model lengthens training time, and tuning the regularizer remains challenging. Hao et al. [30] employed an ensemble deep autoencoder (EDAE) with Fourier transforms as input for fault diagnosis.
While Fourier transforms help isolate frequency-domain features, they may overlook time-domain
information, leading to incomplete representations of fault characteristics. Similarly, Liu et al. [31]
transformed sensor data into time-frequency representations (TFRs) using continuous wavelet transforms and fed them into an autoencoder enhanced by a Wasserstein generative adversarial network.
This approach effectively handles nonstationary signals but is computationally expensive and sensitive to the choice of wavelet functions. Li et al. [32] utilized a deep convolutional autoencoder
(DAE) with a modified loss function to analyze wavelet transmissibility data, but wavelet-based
methods are computationally intensive and may struggle to capture complex temporal dependencies. Qu et al. [33] proposed a semi-supervised learning method based on a variational autoencoder
(VAE), which improved classification performance with limited labeled data by leveraging the VAE’s
generative capabilities. However, VAEs can experience mode collapse, where the model fails to generate diverse outputs, limiting generalization. Finally, Chang et al. [34] optimized the integration of
variational mode decomposition (VMD) and a stacked sparse autoencoder (SSAE) using the Dung
Beetle Optimization (DBO) algorithm. While this approach shows promise, the DBO algorithm is
computationally expensive and may converge slowly in high-dimensional spaces.
Chen and Li [35] were pioneers in utilizing deep belief networks (DBNs) for bearing fault diagnosis
by combining them with stacked autoencoders (AE) through a multi-sensor feature fusion approach.

3

Although their method improved fault detection accuracy, DBNs generally suffer from slow training
times and sensitivity to the initialization of network weights. Jin et al. [36] proposed a strategy that
integrates VMD, feature extraction (FE), and an enhanced DBN. Their approach processes noisy
vibration signals with VMD, extracts key features, and employs an improved butterfly optimization
algorithm to fine-tune DBN hyperparameters for precise fault diagnosis. However, while the butterfly
optimization algorithm improves accuracy, it remains computationally expensive and may not scale
well with large datasets. Pan et al. [37] enhanced DBN performance using a free energy sampling
method in persistent contrastive divergence (FEPCD), focusing on multi-domain feature extraction
to identify fault characteristics. Despite its efficacy, this method increases computational overhead
and requires significant domain expertise for feature engineering. Elsamanty et al. [38] applied PCA
to reduce dimensionality and generate uncorrelated principal components (PCs), preserving most
of the data’s variability. These PCs were then used as inputs to a backpropagation neural network
(BPNN) for robust fault diagnosis. While PCA helps reduce data complexity, it may discard critical
information, potentially limiting diagnostic accuracy in complex cases.
In addition to CNNs, AEs, and DBNs, several other deep learning methods have been applied to
bearing fault diagnosis. Generative adversarial networks (GANs) and their variants have shown
promise in tackling bearing fault detection challenges [39, 40]. Moreover, incorporating Long ShortTerm Memory (LSTM) networks has improved RNN performance, yielding successful outcomes in
bearing fault diagnosis [41, 42]. Reinforcement learning has also been applied to boost diagnostic
accuracy [43, 44].
Graph Neural Networks (GNNs) have notably advanced the processing of graph-structured data
by integrating convolutional networks, recurrent networks, and deep autoencoders. Xiao et al. [45]
introduced a GNN-based method for bearing fault detection (GNNBFD), constructing a graph based
on sample similarity. This graph is processed by a GNN, which performs feature mapping, allowing
each sample to incorporate information from neighboring nodes, thus enriching its representation.
Likewise, the Granger Causality Test-based Graph Neural Network (GCT-GNN) [46] enhances fault
detection by organizing time-domain and frequency-domain features into a feature matrix for causal
analysis using GNNs.
In contrast to these methods, the proposed model combines a Graph Transformer Network (GTN)
with a Long Short-Term Memory (LSTM) network to capture both temporal and spatial relationships in bearing sensor data. The Graph Transformer efficiently handles spatial dependencies
between sensor nodes, while the LSTM captures temporal dynamics, offering a more comprehensive
understanding of the data that surpasses existing GNN-based approaches. This combination enables
superior fault detection by considering both spatial correlations and temporal patterns in the sensor
readings. In the next section, the proposed methodology is illustrated.

3

Methodology

3.1

Data Processing

This section presents a method that integrates concepts from information theory, time series analysis, and graph theory to construct a graph G from time series data. The process involves several
key steps: calculating entropy, segmenting the time series, determining the optimal window size,
computing Dynamic Time Warping (DTW) distances [9], and constructing a graph based on segment similarities. The entire workflow for generating the graph from time series data is illustrated
in Figure 1.
To effectively segment the time series data for graph construction, the method uses entropy as a
guiding metric. The principle behind this approach is that regions with high entropy naturally serve
4

Figure 1: Graph Construction from Time Series Data. Source: Author’s own.
as boundaries where the time series should be divided into segments. Entropy is computed using
Shannon entropy [47], defined as follows:
Definition 3.1. For a discrete random variable Z with a probability distribution P (Z) = {p1z , p2z , . . . , pnz },
the Shannon entropy H(Z) is given by:
H(Z) = −

n
X

pjz log pjz

j=1

where pjz represents the probability of the j-th outcome.
A crucial aspect of the segmentation process is determining the segment length, commonly known
as the window size. The chosen window size should capture significant patterns while minimizing
the influence of noise. To achieve this, the method aims to find an optimal window size based on
entropy information. The entropy H(U ) of a given time series segment U ensures that the segment
is informative and accurately reflects the underlying dynamics of the time series.
To segment the time series T , it is divided into windows of size w with a step size s. The entropy for
each segment is then calculated, and the average entropy H̄(w) for each window size is computed
as:
n(w)

1 X
H̄(w) =
H(Ui )
n(w) i=1
where n(w) is the number of segments for window size w, and Ui is the i-th segment.
5

Time Series Sample - Initial Window
Channel 1
Channel 2
Window

1.5

1.0

Value

0.5

0.0

−0.5

−1.0

−1.5
0

500

1000
Time Step

1500

2000

Time Series Sample - One Window Shift
Channel 1
Channel 2
Initial Window
Shifted Window

1.5

1.0

Value

0.5

0.0

−0.5

−1.0

−1.5

0

500

1000
Time Step

1500

2000

Figure 2: Visualization of Time Series Data with Windowing: The top graph displays two channels
of time series data, with the initial time window (highlighted in red) applied. The lower graph
illustrates how shifting the window by one step captures and converts the time series data into a
graph. Source: Author’s own.
Although dividing T into segments of size w is essential, the challenge lies in determining the
optimal value of w. To address this, a notable relationship between entropy and window size has
been observed. As Pincus [48] points out, as w increases, the number of possible configurations
within that window also increases. This leads to a rise in entropy, which may reflect the increased
window size rather than any genuine change in the underlying structure of the time series. To make
entropy values comparable across different window sizes, the average entropy is normalized by the
logarithm of the window size, as defined below:
Hnorm (w) =

H̄(w)
log w

This normalization corrects the artificial inflation of entropy associated with larger windows, allowing
for a more accurate and fair comparison of the entropy values. This approach better captures the
true complexity and dynamics of the time series across various window sizes.
Using the normalized entropy for each segment and every window size w ∈ W = {w1 , w2 , . . . , wn },
our objective is to determine the optimal window size w∗ that maximizes the normalized entropy:
w∗ = arg max Hnorm (w)
w∈W

After determining the optimal window size, the time series is divided into overlapping windows of
this size, called segments, as shown in Figure 2. This allows for localized analysis of the time series,
capturing variations and patterns that might not be apparent in the entire series.
For a time series T of length N , with a window size w and step size s, the segments Ui are defined
as:
Ui = T [i : i + w]
for i = 0, s, 2s, . . . , N − w.
6

The similarity between segments is then measured using Dynamic Time Warping (DTW), which
calculates the minimal distance by warping the time axis to optimally align the series.
Given two time series X = {x1 , x2 , . . . , xp } and Y = {y1 , y2 , . . . , yq }, the DTW distance D(X, Y ) is
defined as:
!
K
X
D(X, Y ) = min
d(xuk , yvk )
k=1

where d(xu , yv ) is the Euclidean distance between the points xu and yv , and (uk , vk ) represents a
warping path that aligns the sequences.
The similarity between two segments Ui and Uj is then defined as the inverse of the DTW distance:
Sim(Ui , Uj ) =

1
1 + D(Ui , Uj )

The time series segments are represented as nodes in a graph, with edges indicating the similarity
between these segments, as measured by DTW. Specifically, a graph G = (V, E) is constructed, where
each node vi ∈ V corresponds to a segment Ui . An edge eij ∈ E is added between the nodes vi and
vj if the similarity between the segments Ui and Uj exceeds a threshold τ :
E = {(vi , vj ) | Sim(Ui , Uj ) > τ }
The weight of each edge represents the degree of similarity between the connected segments.

3.2

Architecture

The proposed method, Attention-Based Time Series Analysis Graph Model (ATBTSGM), is illustrated in Figure 3. It involves feeding a graph G = (V, E) into a neural network architecture that
leverages an attention mechanism to capture the importance of each node in relation to its neighbors. Each node vi ∈ V is associated with a feature vector hi ∈ Rn×1 , representing the node’s
relevant attributes. The model employs the attention mechanism from [49] to compute attention
scores between pairs of nodes vi and vj within a neighborhood.
. .. . . .
. .. . . .

. .. . .
. .. . . .

. .. . . .
. .. . . .

Figure 3: Attention-Based Time Series Analysis Graph Model (ATBTSGM). Source: Author’s own.
The attention mechanism, as illustrated in Figure 4, begins by calculating an attention score eij
between two neighboring nodes based on their feature vectors and learned parameters. The attention
score is computed as:
eij = LeakyReLU aT [Whi ∥ Whj ]
7



. .. . . .. .. . . .

. .. . . .. .. . . .
. .. . . .

. .. . . .

. .. . . .

. .. . . .

. .. . . .
. .. . . .

. .. . . .

. .. . . .
. .. . . .

. .. . . .. .. . . .

. .. . . .

. .. . . .

. .. . . .. .. . . .

. .. . . .

. .. . . .

One layer of Attention on Graph

Figure 4: Attention layer in Attention Based Time Series Analysis Graph Model (ATBTSGM).
Source: Author’s own.
where a is a learnable weight vector, W is a weight matrix applied to the feature vectors, ∥ denotes
the concatenation operation, and LeakyReLU introduces sparsity in the attention scores.
These raw attention scores eij are normalized across all neighbors of a node using the softmax
function, yielding the attention coefficients αij :
exp(eij )
k∈Ni exp(eik )

αij = P

Here, Ni represents the set of neighbors of node vi , and the softmax normalization ensures that the
attention scores sum to one, making them interpretable as probabilities of importance.
The final representation of each node is obtained by aggregating the feature vectors of its neighbors,
weighted by their corresponding attention coefficients:

8


h′i = σ 


X

αij Whj 

j∈Ni

where σ is a non-linear activation function, such as Exponential Linear Unit (ELU), that introduces
non-linearity into the model’s output.
To improve the model’s robustness, a multi-head attention mechanism is incorporated, where multiple attention heads independently calculate attention coefficients. The results from these heads are
concatenated or averaged to form the final output:


K
X
k
σ
αij
Wk hj 
h′i =
k=1

j∈Ni

This multi-head attention mechanism enables the model to capture diverse aspects of the graph
structure, increasing its effectiveness and robustness.
Here, K represents the number of attention heads, and this multi-head approach enhances the
model’s ability to capture diverse patterns by learning from multiple perspectives simultaneously.
Following the attention layers, the node-level features are aggregated across the entire graph using
a global mean pooling operation. This operation produces a single feature vector representing
the entire graph, which is then reshaped to serve as input to a Long Short-Term Memory (LSTM)
network. The LSTM captures temporal dependencies in the sequence of graph features by processing
the input through its gates: the forget gate, input gate, cell state update, and output gate.
The hidden state from the final time step of the LSTM encapsulates the learned temporal information
and is passed through a fully connected (feedforward) layer for classification. The output of this
layer is processed into log-probabilities for each class, ensuring that the model is well-suited for
classification tasks by combining the spatial structure of the graph with the temporal dynamics of
the data.

3.3

Algorithms

Algorithms 1 and 2 are responsible for encapsulating the entire process described in Section 3.2.
The main focus of Algorithm 1 is on the data processing aspect, whereas Algorithm 2 specifically
deals with the classification of sensor data.
Algorithm 1 constructs the graph G = (V, E) from time series T using entropy and DTW. It initially
partitions the time series into windows of varying sizes w, and calculates entropy for each segment to
determine the optimal window size w∗ . It then re-segments the time series using w∗ . Subsequently,
it obtains similarity scores by calculating DTW distances between all pairs of segments. It represents
segments in the graph as nodes and creates edges between nodes that have a similarity score above
a threshold τ . The overall algorithm complexity is O(|W| · N + k 2 · m2 ), factoring in the length of
the time series, number of segments, and segment length.
Algorithm 2 employs an attention mechanism and an LSTM network to process a graph G = (V, E)
with node features hi , and generates log-probabilities for classification. It computes attention by
calculating scores eij for nodes and their neighbors, normalizes them to obtain coefficients αij ,
and uses these coefficients to combine the features of nearby nodes. To ensure robustness, it utilizes
multihead attention, pools the resultant features, and inputs them into an LSTM to capture temporal
relationships. It performs classification by utilizing the LSTM output.

9

Algorithm 1 Graph Construction from Time Series Using Entropy and DTW
Require: Time series T of length N , set of window sizes W, step size s, similarity threshold τ .
Ensure: Graph G = (V, E).
1: Step 1: Entropy Calculation
2: for each w ∈ W do
3:
Divide T into windows of size w.
4:
Calculate the average entropy H̄(w) and normalized entropy Hnorm (w).
5: end for
6: Choose the optimal window size w ∗ = arg maxw∈W Hnorm (w).
7: Step 2: Time Series Segmentation
8: Segment T into windows of size w ∗ .
9: Step 3: DTW Distance Calculation
10: for each pair of segments Ui and Uj do
11:
Compute the DTW distance D(Ui , Uj ) and the similarity score Sim(Ui , Uj ).
12: end for
13: Step 4: Graph Construction
14: Create a node vi for each segment Ui .
15: for each pair vi and vj where Sim(Ui , Uj ) > τ do
16:
Add an edge eij to the graph G with weight Sim(Ui , Uj ).
17: end for
18: return Graph G.

The attention calculations play a significant role in determining the complexity, resulting in an
overall time complexity of O(|V| · |Ni | · d2 ), where |V| represents the number of nodes, |Ni | represents
the average number of neighbors, and d represents the feature dimension.

10

Algorithm 2 Attention-Based Time Series Analysis Graph Model Algorithm
Require: Graph G = (V, E) with node features hi .
Ensure: Log-probabilities for classification.
1: Step 1: Attention Calculation
2: for each node vi in V do
3:
for each neighbor vj ∈ Ni do
4:
Compute attention score:

eij = LeakyReLU aT [Whi ∥ Whj ]
5:
6:

end for
Normalize scores:
αij = softmaxj (eij )

7: end for
8: Step 2: Feature Aggregation
9: for each node vi in V do
10:
Aggregate features:


h′i = σ 


X

αij Whj 

j∈Ni

11: end for
12: Step 3: Multi-Head Attention and Pooling
13: Apply K attention heads and global mean pooling:
K

h′i =




X

σ
k=1

j∈Ni

14: Step 4: LSTM and Classification
15: Pass pooled features through LSTM and classify:
16: return Log-probabilities for each class.

11

k
αij
Wk hj 



4

Experimental Results

4.1

Data Description and Analysis

Table 1 summarizes the Case Western Reserve University (CWRU) [50] bearing fault dataset used in
this study. This dataset captures various fault conditions at three key locations—Ball, Inner Race,
and Outer Race—along with data for a healthy bearing condition (“None”). For each fault location,
three fault diameters (0.007, 0.014, and 0.021 inches) were recorded at a sampling frequency of 12
kHz. The datasets, labeled as A, B, and C, correspond to motor loads of 1 hp, 2 hp, and 3 hp,
respectively, as detailed in Table 1.
Table 1: Description of rolling element bearing datasets at 48 kHz. Source: Author’s own.
Fault Location
Category Labels
Fault Diameter (inches)
Dataset A (1 hp)
Dataset B (2 hp)
Dataset C (3 hp)

None
0
0

Ball
Inner Race
1, 2, 3
4, 5, 6
0.007, 0.014, 0.021 0.007, 0.014, 0.021
Total Samples: 120832
Total Samples: 120832
Total Samples: 120832

Outer Race
7, 8, 9
0.007, 0.014, 0.021

To facilitate effective model training, the continuous data stream is segmented into uniform segments
based on a predefined sampling rate. This segmentation ensures that all data samples have consistent
length, which is essential for training robust models. The stride-based approach creates overlapping
segments, enhancing the diversity and quantity of training data without requiring additional raw
data. Each segmented sample is assigned a label corresponding to its category or class, a critical
step for supervised learning tasks. This segmentation and labeling process improves the model’s
ability to learn and generalize.

0.54

0.15

0.9
A

1

KS Test p-values Heatmap

1.0

1

2.4e-11

0

B

A

T-Test p-values Heatmap

2.4e-11

1

0

0.8

B

0.7
0.54

1

0.41

1.0

0.8

0.6

0.6
0.5

0.4

0.15

0.41

1

0.3

C

C

0.4
0

0

1

A

B

C

0.2
A

B

C

0.2

0.0

Figure 5: T-Test and Kolmogorov-Smirnov (KS) Test results for Datasets A, B, and C. Source:
Author’s own.
Each of the three datasets (A, B, and C) contains multidimensional data across 10 distinct classes.
To compare these datasets, we conducted statistical tests, including the T-Test and the Kolmogorov12

Smirnov (KS) Test, as shown in Figure 5. The T-Test results indicate that there is no statistically
significant difference in the means of the datasets. Specifically, the p-values for the comparisons
between Dataset A vs B, Dataset A vs C, and Dataset B vs C are 0.5380, 0.1486, and 0.4077,
respectively. In contrast, the KS Test reveals significant differences in the distributions of the
datasets. For example, the p-value for Dataset A vs B is 2.40 × 10−11 , while the p-values for Dataset
A vs C and Dataset B vs C are both 0.0, indicating substantial divergence between all datasets.

Normalized Entropy vs Window Size for Datasets A, B, and C
0.998

Dataset A
Dataset B
Dataset C

Normalized Entropy

0.997

0.996

0.995

0.994
10

15

20

25

Window Size

30

35

40

45

Figure 6: Normalized Entropy versus Window Size for different datasets (A, B, and C). These plots
are used to analyze how the entropy of each dataset changes as the window size varies. Source:
Author’s own.
In this study, an entropy-based method is employed to determine the optimal window size for
segmenting the dataset, which is crucial for node creation in graph-based models. Figure 6 shows
the normalized entropy versus window size for datasets A, B, and C. As the window size increases,
entropy declines, signifying reduced randomness or variability in the data, leading to smoother time
series representations. By examining these entropy values, an optimal window size range (30 to 40
samples) is identified, balancing noise reduction and data smoothing. This approach ensures the
model captures the most relevant features for analysis, such as identifying bearing faults. Thus,
entropy serves as a reliable metric for time series segmentation, allowing the model to focus on
meaningful patterns in the data while minimizing the effects of noise.

4.2

Model Evaluation Metrics

The effectiveness of the fault prediction model in maintaining and diagnosing mechanical systems is
evaluated using the following metrics:
1. Precision [51] measures the proportion of correct positive predictions made by the model,
defined as:

13

Precision =

TP
TP + FP

where T P denotes the number of true positives (correctly predicted faults) and F P represents
false positives (incorrect fault predictions). A high precision score indicates that when the
model predicts a fault, it is likely to be accurate, minimizing unnecessary maintenance actions
and reducing system downtime and costs.
2. Recall [51] evaluates the model’s ability to correctly identify actual faults, expressed as:
Recall =

TP
TP + FN

where F N denotes false negatives (missed faults). High recall ensures potential issues are
detected early, preventing critical system failures and enhancing operational safety.
3. The F1 Score [51] combines Precision and Recall, providing a balanced performance metric,
calculated as:
F1 Score = 2 ×

Precision × Recall
Precision + Recall

This metric is useful when balancing fault detection accuracy and minimizing missed faults is
essential.
4. Accuracy (ACC) [51] is the ratio of correctly classified instances to the total number of
instances, given by:
ACC =

TP + TN
TP + TN + FP + FN

where T N represents true negatives (correctly predicted non-faults).
5. False Alarm Rate (FAR) [51] measures the proportion of false positives out of all negative
instances, calculated as:
F AR =

FP
FP + TN

6. Area Under the Curve (AUC) [51] is derived from the Receiver Operating Characteristic
(ROC) curve and represents the model’s ability to distinguish between fault and non-fault
cases. It is computed as the area under the ROC curve, which plots the trade-off between
Recall and FAR.
These metrics comprehensively assess the model’s performance, including accuracy, fault detection
sensitivity, and the ability to minimize false alarms, making them crucial for evaluating the effectiveness of the fault prediction model in mechanical systems.

14

4.3

Result Analysis

For a comprehensive evaluation of the proposed model’s performance, K-Fold cross-validation is
employed, a robust technique that ensures generalization and prevents overfitting. The process of
K-Fold training involves dividing the dataset into K subsets or “folds.” The model is trained on
K − 1 folds in iterations, with one fold used for validation each time. This process repeats K times,
with each fold serving as the validation set once. By averaging the final performance across all
K iterations, a more accurate and resilient estimate of the model’s performance is obtained. To
accelerate processing speed, the experiments are conducted on a powerful computing system that
includes an Intel Xeon processor with 52 cores running at 3.5 GHz, 64 GB of RAM, and a 32 GB
graphics card. The model is trained separately on Datasets A, B, and C to examine its generalization
ability across different data sources.
After training, performance is assessed using three key metrics: Precision, Recall, and F1 Score, as
summarized in Table 2. The model consistently demonstrates strong performance across all datasets,
achieving near-perfect results. Specifically, it reaches 99% Precision, Recall, and F1 Score on both
Datasets A and C, showcasing reliable fault detection capabilities. On Dataset B, the model achieves
a flawless 100% across all metrics, indicating robustness and effectiveness in detecting faults under
different conditions.
Table 2: Performance the Model on Datasets A, B, and C. Source: Author’s own.
Dataset
Dataset A
Dataset B
Dataset C

Precision (%)
99.0
100.0
99.0

Recall (%)
99.0
100.0
99.0

F1-Score (%)
99.0
100.0
99.0

The consistently high scores across all datasets underline the model’s reliability and robustness in
real-world predictive maintenance tasks, where both precision and recall are crucial for efficiently
detecting bearing system faults. Figure 7 presents heatmaps of the classification reports for each
dataset, illustrating the Precision, Recall, and F1-Score per class. On Dataset A, the model performs
exceptionally well, with minor reductions in Recall for class 3 (0.92) and in F1-Score for class 7 (0.91),
while still maintaining an overall accuracy of 99%. Dataset B achieves perfect classification across
all metrics and classes. For Dataset C, the model again performs strongly, with slight decreases in
Recall for class 1 (0.89) and class 3 (0.92), maintaining an overall accuracy of 99%.
The proposed ATBTSGM model is compared against several baseline models, including: (1) GNNBFD
[45], (2) Neural Network-based SO-GAAL (Single Objective Generative Adversarial Active Learning), (3) CutPC (a graph-based clustering method using noise cutting), (4) LOF (Local Outlier
Factor), (5) distance-based methods including KNN, and (6) IForest, as mentioned in [45]. These
comparisons are conducted across three datasets (A, B, and C). Key evaluation metrics such as Accuracy (ACC), Detection Rate (DR), False Alarm Rate (FAR), and Area Under the Curve (AUC)
are used to compare performance, as summarized in Tables 3 and 4.
The ATBTSGM model demonstrated exceptional performance across all datasets, achieving the
highest ACC (99.40% for Datasets A and C, and 100% for Dataset B). Its detection rates (DR) were
equally impressive, ranging from 96.3% to 98%. Furthermore, the model maintained a very low False
Alarm Rate (FAR), with values as low as 0.1 for Datasets A and B, and 0.2 for Dataset C. ATBTSGM
also attained near-perfect AUC values, reinforcing its reliability and superior performance when
compared to other baseline models.
In contrast, GNNBFD, though performing well, showed slightly lower ACC and DR, and a higher

15

Classification Report Heatmap
0

1

1

1

1

1

1

1

2

1

1

1

3

0.86

1

0.92

4

1

1

1

5

1

1

1

6

1

1

1

7

1

1

1

8

1

0.83

0.91

9

1

1

1

accuracy

0.99

0.99

0.99

macro avg

0.99

0.98

0.98

precision

recall

f1-score

Classification Report Heatmap

1.00
0.98
0.96
0.94
0.92
0.90
0.88

1

1

1

1

1

1

1

2

1

1

1

3

1

1

1

4

1

1

1

5

1

1

1

6

1

1

1

7

1

1

1

8

1

1

1

1.100
1.075
1.050
1.025
1.000
0.975
0.950

9

1

1

1

accuracy

1

1

1

macro avg

1

1

1

precision

recall

f1-score

0.86
0.84

0

(a) Heatmaps on Dataset A

0.925
0.900

(b) Heatmaps on Dataset B
Classification Report Heatmap

1.00

0

1

0.89

0.94

1

0.86

1

0.92

2

1

1

1

3

1

1

1

4

1

1

1

5

1

1

1

6

1

1

1

7

1

1

1

8

1

1

1

9

1

1

1

accuracy

0.99

0.99

0.99

macro avg

0.99

0.99

0.99

precision

recall

f1-score

0.98
0.96
0.94
0.92
0.90
0.88
0.86

(c) Heatmaps on Dataset C

Figure 7: Heatmaps of the classification report for the proposed model on three datasets: (a) Dataset
A, (b) Dataset B, and (c) Dataset C. Each heatmap displays the Precision, Recall, and F1-Score for
the 10 different classes. Source: Author’s own.
Table 3: ACC and DR values for different models across datasets. Source: Author’s own.
ACC (%)

Model

DR (%)

Dataset A

Dataset B

Dataset C

Dataset A

Dataset B

Dataset C

GNNBFD

99.30

98.60

99.30

95.0

90.0

95.0

SO-GAAL

96.51

96.51

97.21

75.0

75.0

80.0

CutPC

97.21

95.81

95.81

80.0

70.0

70.0

LOF

93.72

92.79

96.28

55.0

40.0

73.33

KNN

93.02

91.05

95.12

50.0

35.0

65.0

IForest

97.21

97.21

97.91

80.0

80.0

85.0

ATBTSGM

99.40

100.0

99.40

98.0

97.5

96.3

FAR (up to 0.750 for Dataset B). Other models, such as SO-GAAL and CutPC, performed moderately, while LOF and KNN struggled, particularly on Dataset B, with low DR and high FAR.

16

Table 4: FAR and AUC values for different models across datasets. Source: Author’s own.
FAR

Model

AUC

Dataset A

Dataset B

Dataset C

Dataset A

Dataset B

Dataset C

GNNBFD

0.375

0.750

0.375

0.983

0.967

0.991

SO-GAAL

1.875

1.875

1.500

0.894

0.863

0.955

CutPC

1.500

4.500

2.250

0.962

0.814

0.909

LOF

3.375

2.250

2.000

0.710

0.735

0.946

KNN

3.750

4.875

2.625

0.658

0.673

0.8902

IForest

1.500

1.500

1.125

0.923

0.874

0.966

ATBTSGM

0.100

0.100

0.200

1.000

1.000

0.990

Overall, the ATBTSGM model consistently outperformed its competitors across all metrics, demonstrating its robustness, low false alarm rates, and high fault detection capabilities, making it an
optimal choice for predictive maintenance applications.
The generalization ability of the proposed ATBTSGM model was evaluated by training and testing
it on different combinations of Datasets A, B, and C, using Precision, Recall, and F1-Score as
key performance metrics. Figure 8 presents the model’s performance, demonstrating its robustness
across different dataset configurations. For instance, training on Dataset A and testing on Dataset
B yields near-perfect results, with 99% achieved across all three metrics. However, when tested on
Dataset C, a slight performance decrease is observed, with Precision at 95%, Recall at 96%, and
F1-Score at 96%.
Performance of the Model on Various Datasets
100

Performance (%)

80

60

40

20

0

Precision
Recall
F1-Score
A->B

A->C

B->A
B->C
Train -> Test Dataset

C->A

C->B

Figure 8: Performance of ATBTSGM on Various Datasets. Source: Author’s own.
Similarly, when trained on Dataset B, the model maintains strong performance when tested on
Dataset A, achieving 98% Precision, 97% Recall, and 97% F1-Score. Testing on Dataset C results in
a minor decline, with all metrics around 95%. Training the model on Dataset C delivers consistent
17

results when tested on both Datasets A and B, with metrics consistently near 95%. This crossdataset evaluation highlights the model’s ability to generalize across varying data sources, a critical
feature for real-world applications, where data often vary in structure and noise levels.
Accuracy of Different Models on Various Dataset Transfers
FFT-SVM
FFT-MLP
FFT-DNN
WDCNN
WDCNN (Ad BN)
ATBTSGM

100

Accuracy (%)

80

60

40

20

0

A→B
Model
FFT-SVM
FFT-MLP
FFT-DNN
WDCNN
WDCNN (Ad BN)
RNN-WDCNN
ATBTSGM

A→C
A→B
68.6%
82.1%
82.2%
99.2%
99.4%
100%
99.0%

B→A
A→C
60.0%
85.6%
82.6%
91.0%
93.4%
99.17%
96.0%

B→C

Dataset Transfers
B→A
73.2%
71.5%
72.3%
95.1%
97.2%
93.00%
99.0%

B→C
67.6%
82.4%
77.0%
95.1%
97.2%
99.92%
96.0%

C→A

C→B
C→A
68.4%
81.8%
76.9%
78.1%
88.3%
86.16%
95.0%

AVG
C→B
62.0%
79.0%
77.3%
85.1%
99.9%
98.94%
95.0%

AVG
66.6%
80.4%
78.1%
90.0%
95.9%
96.20%
96.5%

Figure 9: Accuracy of Different Models on Various Dataset Transfers, Including Proposed Model.
Source: Author’s own.
Cross-dataset testing underscores the model’s strong generalization abilities, particularly when
trained on Datasets A and B. The performance remains close to perfect on similar datasets but
drops slightly when tested on Dataset C, indicating that Dataset C may contain greater variability
or complexity. This suggests potential areas for model enhancement, particularly in handling more
diverse datasets.
Figure 9 compares the ATBTSGM model’s accuracy in various dataset transfer scenarios against
baseline models. The FFT-SVM model [52], for example, achieves an average accuracy of 66.6%,
while FFT-MLP [53] and FFT-DNN [20] models show improved accuracy at 80.4% and 78.1%,
respectively. The WDCNN [54] model performs well, with an average accuracy of 90.0%, which is
further improved to 95.9% with the WDCNN (AdaBN) model [54]. The RNN-WDCNN [55] model
boosts performance further, reaching 96.2% on average. Finally, the ATBTSGM model surpasses all
other models, achieving an average accuracy of 96.5%, with individual results ranging from 95.0%
to 99.0% across dataset transfers.

5

Discussion

The superior performance of ATBTSGM can be attributed to two key factors: its graph-based data
representation that incorporates entropy and its capability to capture temporal dependencies within
time series data.
ATBTSGM employs a graph-based representation of the data, leveraging entropy to evaluate uncertainty and complexity in the dataset. Entropy acts as a measure of the informational content within
the data, enabling the model to focus on the most relevant and meaningful features. This approach
allows the model to uncover subtle and intricate patterns, particularly effective for fault detection
18

tasks where hidden relationships between features are critical. By capturing these relationships,
the model can perform a more sophisticated analysis of the data than traditional machine learning
methods that treat data as independent points.
In addition, the model excels at capturing temporal dependencies within time series data. Time series
data often involve sequential correlations, where each data point is influenced by previous values. By
leveraging the graph structure, ATBTSGM effectively incorporates this temporal context, crucial
for understanding the dynamic behavior in systems like fault detection. This ensures that the model
retains essential contextual information, leading to more accurate predictions.
These two factors work together to significantly enhance ATBTSGM’s performance. Its ability to
capture both temporal relationships and graph-based structural patterns results in high accuracy,
improved detection rates, and a reduced false alarm rate across all datasets. This combination makes
ATBTSGM a robust and reliable solution for real-world predictive maintenance and fault detection
applications.

6

Conclusion

Across multiple datasets, the ATBTSGM model consistently demonstrates exceptional performance
in fault detection, with high Precision, Recall, and F1-Score metrics. With exceptional accuracy on
Datasets A and C (99%) and impeccable performance on Dataset B (100%), the model has shown its
reliability and resilience in identifying faults in diverse scenarios. The heatmaps further validate the
model’s strong classification ability in 10 different classes, with only slight performance decreases in
certain cases. Additionally, the model’s superior performance in real-world predictive maintenance
tasks is highlighted by its low False Alarm Rate (FAR) and high Detection Rate (DR) across all
datasets. In addition to surpassing baseline models in accuracy and generalization, the ATBTSGM
model also maintains strong fault detection capabilities, low error rates, and high resilience to
varying data characteristics. By offering both high accuracy and reliable predictive maintenance,
the ATBTSGM model is established as the optimal choice for fault detection in complex mechanical
systems.
Despite the impressive results of the ATBTSGM model on diverse datasets, there is potential for
future research to improve its scalability for larger and more intricate datasets, considering the
substantial amount of data generated by real-world systems. Moreover, the inclusion of domain
adaptation and transfer learning techniques enables the model to adjust to diverse operating conditions without extensive retraining. Implementing Transformer-based architectures could further
amplify the model’s capability to capture long-term dependencies in its temporal representation. A
potential area for future research is the implementation of real-time fault detection with reduced
computational latency. Furthermore, it is important to note that the issue of robustness to noisy
or incomplete data, commonly faced in industrial applications, requires further consideration. Enhancing the model’s explainability and interpretability is vital for establishing trust in high-stakes
predictive maintenance scenarios, while mitigating computational complexity and generalizing to
unseen fault types are necessary for practical deployment.

Statements and Declarations
Competing Interests
The authors declare that there are no competing interests associated with this research work.

19

Funding
This research did not receive any specific grant from funding agencies in the public, commercial, or
not-for-profit sectors.

Informed Consent
Informed consent was obtained from all individual participants included in the study.

Data Availability
The datasets generated and/or analyzed during the current study are available in upon reasonable
request from the corresponding author.

References
[1] R. B. Randall, Vibration-based condition monitoring: industrial, automotive and aerospace
applications. John Wiley & Sons, 2021.
[2] N. Tandon and A. Choudhury, “A review of vibration and acoustic measurement methods for
the detection of defects in rolling element bearings,” Tribology international, vol. 32, no. 8,
pp. 469–480, 1999.
[3] R. Liu, B. Yang, E. Zio, and X. Chen, “Artificial intelligence for fault diagnosis of rotating
machinery: A review,” Mechanical Systems and Signal Processing, vol. 108, pp. 33–47, 2018.
[4] A. Abid, M. T. Khan, and J. Iqbal, “A review on fault detection and diagnosis techniques:
basics and beyond,” Artificial Intelligence Review, vol. 54, no. 5, pp. 3639–3664, 2021.
[5] H. Liu, L. Li, and J. Ma, “Rolling bearing fault diagnosis based on stft-deep learning and sound
signals,” Shock and Vibration, vol. 2016, no. 1, p. 6127479, 2016.
[6] S. Zhang, S. Zhang, B. Wang, and T. G. Habetler, “Deep learning algorithms for bearing fault
diagnostics—a comprehensive review,” IEEE Access, vol. 8, pp. 29857–29881, 2020.
[7] P. Veličković, G. Cucurull, A. Casanova, A. Romero, P. Lio, and Y. Bengio, “Graph attention
networks,” arXiv preprint arXiv:1710.10903, 2017.
[8] S. Hochreiter, “Long short-term memory,” Neural Computation MIT-Press, 1997.
[9] Y. Liu, Y.-A. Zhang, M. Zeng, and J. Zhao, “A novel distance measure based on dynamic time
warping to improve time series classification,” Information Sciences, vol. 656, p. 119921, 2024.
[10] Y.-K. Gu, X.-Q. Zhou, D.-P. Yu, and Y.-J. Shen, “Fault diagnosis method of rolling bearing
using principal component analysis and support vector machine,” Journal of Mechanical Science
and Technology, vol. 32, pp. 5079–5088, 2018.
[11] D.-H. Hwang, Y.-W. Youn, J.-H. Sun, K.-H. Choi, J.-H. Lee, and Y.-H. Kim, “Support vector
machine based bearing fault diagnosis for induction motors using vibration signals,” Journal of
Electrical Engineering and Technology, vol. 10, no. 4, pp. 1558–1565, 2015.

20

[12] H. Kumar and G. Upadhyaya, “Fault diagnosis of rolling element bearing using continuous
wavelet transform and k-nearest neighbour,” Materials today: proceedings, vol. 92, pp. 56–60,
2023.
[13] J. H. Lee, J. Shin, and M. J. Realff, “Machine learning: Overview of the recent progresses and
implications for the process systems engineering field,” Computers & Chemical Engineering,
vol. 114, pp. 111–121, 2018.
[14] A. Gholaminejad, S. Jorkesh, and J. Poshtan, “A comparative case study between shallow
and deep neural networks in induction motor’s fault diagnosis,” IET Science, Measurement &
Technology, vol. 17, no. 5, pp. 195–207, 2023.
[15] M. Ghorvei, M. Kavianpour, M. T. Beheshti, and A. Ramezani, “An unsupervised bearing
fault diagnosis based on deep subdomain adaptation under noise and variable load condition,”
Measurement Science and Technology, vol. 33, no. 2, p. 025901, 2021.
[16] D.-Y. Kim, Y.-J. Woo, K. Kang, and G. H. Yoon, “Failure diagnosis system using a new
nonlinear mapping augmentation approach for deep learning algorithm,” Mechanical Systems
and Signal Processing, vol. 172, p. 108914, 2022.
[17] G. H. Freire Moraes, R. F. Ribeiro Junior, and G. F. Gomes, “Fault classification in diesel
engines based on time-domain responses through signal processing and convolutional neural
network,” Vibration, vol. 7, no. 4, pp. 863–893, 2024.
[18] W. Liao, W. Fu, K. Yang, C. Tan, and Y. Huang, “Multi-scale residual neural network with
enhanced gated recurrent unit for fault diagnosis of rolling bearing,” Measurement Science and
Technology, vol. 35, no. 5, p. 056114, 2024.
[19] T. Mahesh, C. Saravanan, V. A. Ram, V. V. Kumar, V. Vivek, and S. Guluwadi, “Data-driven
intelligent condition adaptation of feature extraction for bearing fault detection using deep
responsible active learning,” IEEE Access, 2024.
[20] O. Janssens, V. Slavkovikj, B. Vervisch, K. Stockman, M. Loccufier, S. Verstockt, R. Van de
Walle, and S. Van Hoecke, “Convolutional neural network based fault detection for rotating
machinery,” Journal of Sound and Vibration, vol. 377, pp. 331–345, 2016.
[21] X. Guo, L. Chen, and C. Shen, “Hierarchical adaptive deep convolution neural network and its
application to bearing fault diagnosis,” Measurement, vol. 93, pp. 490–502, 2016.
[22] M. Xia, T. Li, L. Xu, L. Liu, and C. W. De Silva, “Fault diagnosis for rotating machinery using
multiple sensors and convolutional neural networks,” IEEE/ASME transactions on mechatronics, vol. 23, no. 1, pp. 101–110, 2017.
[23] W. Zhang, X. Li, and Q. Ding, “Deep residual learning-based fault diagnosis method for rotating
machinery,” ISA transactions, vol. 95, pp. 295–305, 2019.
[24] Z. Meng, X. Guo, Z. Pan, D. Sun, and S. Liu, “Data segmentation and augmentation methods
based on raw data using deep neural networks approach for rotating machinery fault diagnosis,”
IEEE Access, vol. 7, pp. 79510–79522, 2019.
[25] W. Zhang, F. Zhang, W. Chen, Y. Jiang, and D. Song, “Fault state recognition of rolling bearing
based fully convolutional network,” Computing in Science & Engineering, vol. 21, no. 5, pp. 55–
63, 2018.
21

[26] A. Choudhary, T. Mian, and S. Fatima, “Convolutional neural network based bearing fault
diagnosis of rotating machine using thermal images,” Measurement, vol. 176, p. 109196, 2021.
[27] Q. Xu, B. Zhu, H. Huo, Z. Meng, J. Li, F. Fan, and L. Cao, “Fault diagnosis of rolling bearing
based on online transfer convolutional neural network,” Applied Acoustics, vol. 192, p. 108703,
2022.
[28] H. Shao, H. Jiang, H. Zhao, and F. Wang, “A novel deep autoencoder feature learning method
for rotating machinery fault diagnosis,” Mechanical Systems and Signal Processing, vol. 95,
pp. 187–204, 2017.
[29] W. Mao, W. Feng, Y. Liu, D. Zhang, and X. Liang, “A new deep auto-encoder method with
fusing discriminant information for bearing fault diagnosis,” Mechanical Systems and Signal
Processing, vol. 150, p. 107233, 2021.
[30] Y. Hao, C. Zhang, Y. Lu, L. Zhang, Z. Lei, and Z. Li, “A novel autoencoder modeling method
for intelligent assessment of bearing health based on short-time fourier transform and ensemble
strategy,” Precision Engineering, vol. 85, pp. 89–101, 2024.
[31] R. Liu, D. Xiao, D. Lin, and W. Zhang, “Intelligent bearing anomaly detection for industrial
internet of things based on auto-encoder wasserstein generative adversarial network,” IEEE
Internet of Things Journal, 2024.
[32] S. Li, Y. Cao, E. E. Gdoutos, M. Tao, N. F. Alkayem, O. Avci, and M. Cao, “Intelligent framework for unsupervised damage detection in bridges using deep convolutional autoencoder with
wavelet transmissibility pattern spectra,” Mechanical Systems and Signal Processing, vol. 220,
p. 111653, 2024.
[33] Y. Qu, T. Li, S. Fu, Z. Wang, J. Chen, and Y. Zhang, “A mechanical fault diagnosis model with
semi-supervised variational autoencoder based on long short-term memory network,” Nonlinear
Dynamics, pp. 1–20, 2024.
[34] B. Chang, X. Zhao, D. Guo, S. Zhao, and J. Fei, “Rolling bearing fault diagnosis based on
optimized vmd and ssae,” IEEE Access, 2024.
[35] Z. Chen and W. Li, “Multisensor feature fusion for bearing fault diagnosis using sparse autoencoder and deep belief network,” IEEE Transactions on instrumentation and measurement,
vol. 66, no. 7, pp. 1693–1702, 2017.
[36] Z. Jin and Y. Sun, “Bearing fault diagnosis based on vmd fuzzy entropy and improved deep
belief networks,” Journal of Vibration Engineering & Technologies, vol. 11, no. 2, pp. 577–587,
2023.
[37] Y. Pan, H. Wang, J. Chen, and R. Hong, “Fault recognition of large-size low-speed slewing
bearing based on improved deep belief network,” Journal of Vibration and Control, vol. 29,
no. 11-12, pp. 2829–2841, 2023.
[38] M. Elsamanty, A. Ibrahim, and W. S. Salman, “Principal component analysis approach for
detecting faults in rotary machines based on vibrational and electrical fused data,” Mechanical
Systems and Signal Processing, vol. 200, p. 110559, 2023.

22

[39] X. Wang, H. Jiang, Z. Wu, and Q. Yang, “Adaptive variational autoencoding generative adversarial networks for rolling bearing fault diagnosis,” Advanced Engineering Informatics, vol. 56,
p. 102027, 2023.
[40] P. Luo, Z. Yin, D. Yuan, F. Gao, and J. Liu, “An intelligent method for early motor bearing
fault diagnosis based on wasserstein distance generative adversarial networks meta learning,”
IEEE Transactions on Instrumentation and Measurement, vol. 72, pp. 1–11, 2023.
[41] X. Zhang, J. Kong, Y. Zhao, W. Qian, and X. Xu, “A deep-learning model with improved capsule networks and lstm filters for bearing fault diagnosis,” Signal, Image and Video Processing,
vol. 17, no. 4, pp. 1325–1333, 2023.
[42] Y. Alkhanafseh, T. C. Akinci, E. Ayaz, and A. A. Martinez-Morales, “Advanced dual rnn
architecture for electrical motor fault classification,” IEEE Access, 2023.
[43] J. Wang, D. Gao, Y. Zhu, Z. Ren, R. Zhao, T. Lin, K. Yan, and J. Hong, “Match-reinforcement
learning with time frequency selection for bearing fault diagnosis,” Measurement Science and
Technology, vol. 34, no. 12, p. 125005, 2023.
[44] Y. Kang, G. Chen, W. Pan, X. Wei, H. Wang, and Z. He, “A dual-experience pool deep
reinforcement learning method and its application in fault diagnosis of rolling bearing with
unbalanced data,” Journal of Mechanical Science and Technology, vol. 37, no. 6, pp. 2715–
2726, 2023.
[45] L. Xiao, X. Yang, and X. Yang, “A graph neural network-based bearing fault detection method,”
Scientific Reports, vol. 13, no. 1, p. 5286, 2023.
[46] Z. Zhang and L. Wu, “Graph neural network-based bearing fault diagnosis using granger causality test,” Expert Systems with Applications, vol. 242, p. 122827, 2024.
[47] S.-C. Fang and J. H.-S. Tsao, Entropy optimization: shannon measure of entropy and its propertiesEntropy Optimization: Shannon Measure of Entropy and its Properties, pp. 916–921.
Boston, MA: Springer US, 2009.
[48] S. M. Pincus, “Approximate entropy as a measure of system complexity,” Proceedings of the
National Academy of Sciences of the United States of America, vol. 88, no. 6, pp. 2297–2301,
1991.
[49] P. Veličković, G. Cucurull, A. Casanova, A. Romero, P. Liò, and Y. Bengio, “Graph attention
networks,” 2018.
[50] C. W. R. University, “Case western reserve university bearing data center dataset.” https:
//engineering.case.edu/bearingdatacenter/welcome, 2024. Accessed: 2024-10-07.
[51] P. Flach, “Performance evaluation in machine learning: the good, the bad, the ugly, and the
way forward,” in Proceedings of the AAAI conference on artificial intelligence, vol. 33, pp. 9808–
9814, 2019.
[52] M. Amar, I. Gondal, and C. Wilson, “Vibration spectrum imaging: A novel bearing fault
classification approach,” IEEE transactions on Industrial Electronics, vol. 62, no. 1, pp. 494–
502, 2014.

23

[53] N. Saravanan and K. Ramachandran, “Incipient gear box fault diagnosis using discrete wavelet
transform (dwt) for feature extraction and classification using artificial neural network (ann),”
Expert systems with applications, vol. 37, no. 6, pp. 4168–4181, 2010.
[54] W. Zhang, G. Peng, C. Li, Y. Chen, and Z. Zhang, “A new deep learning model for fault
diagnosis with good anti-noise and domain adaptation ability on raw vibration signals,” Sensors,
vol. 17, no. 2, p. 425, 2017.
[55] A. Shenfield and M. Howarth, “A novel deep learning model for the detection and identification
of rolling element-bearing faults,” Sensors, vol. 20, no. 18, p. 5112, 2020.

24


